Muon g-2 and lepton flavor violation in supersymmetric GUTs

We present a class of supersymmetric (SUSY) GUT models that can explain the apparent discrepancy between the SM predictions and experimental values of muon g-2 while providing testable signals for lepton flavor violation in charged lepton decays. Moreover, these models predict LSP neutralino abundance that is compatible with the Planck dark matter bounds. We find that scenarios in the framework of $SU(4)_c\times SU(2)_L\times SU(2)_R$ unification, with additional symmetries to explain fermion masses and neutrino oscillations, provide interesting benchmarks for the search of SUSY by correlating a possible manifestation of it in dark matter, rare lepton decays and LHC signals.

==> references.txt <==

%\cite{Muong-2:2021ojo}
\bibitem{Muong-2:2021ojo}
B.~Abi \textit{et al.} [Muon g-2],
%``Measurement of the Positive Muon Anomalous Magnetic Moment to 0.46 ppm,''
Phys. Rev. Lett. \textbf{126} (2021) no.14, 141801
doi:10.1103/PhysRevLett.126.141801
[arXiv:2104.03281 [hep-ex]].
%1292 citations counted in INSPIRE as of 06 May 2023

%\cite{Muong-2:2006rrc}
\bibitem{Muong-2:2006rrc}
G.~W.~Bennett \textit{et al.} [Muon g-2],
%``Final Report of the Muon E821 Anomalous Magnetic Moment Measurement at BNL,''
Phys. Rev. D \textbf{73} (2006), 072003
doi:10.1103/PhysRevD.73.072003
[arXiv:hep-ex/0602035 [hep-ex]].
%3149 citations counted in INSPIRE as of 06 May 2023

%\cite{Goldberg:1983nd}
\bibitem{Goldberg:1983nd}
H.~Goldberg,
%``Constraint on the Photino Mass from Cosmology,''
Phys. Rev. Lett. \textbf{50} (1983), 1419
[erratum: Phys. Rev. Lett. \textbf{103} (2009), 099905]
doi:10.1103/PhysRevLett.50.1419
%1567 citations counted in INSPIRE as of 05 May 2023

%\cite{Ellis:1983ew}
\bibitem{Ellis:1983ew}
J.~R.~Ellis, J.~S.~Hagelin, D.~V.~Nanopoulos, K.~A.~Olive and M.~Srednicki,
%``Supersymmetric Relics from the Big Bang,''
Nucl. Phys. B \textbf{238} (1984), 453-476
doi:10.1016/0550-3213(84)90461-9
%2068 citations counted in INSPIRE as of 05 May 2023

%\cite{Planck:2015fie}
\bibitem{Planck:2015fie}
P.~A.~R.~Ade \textit{et al.} [Planck],
%``Planck 2015 results. XIII. Cosmological parameters,''
Astron. Astrophys. \textbf{594} (2016), A13
doi:10.1051/0004-6361/201525830
[arXiv:1502.01589 [astro-ph.CO]].
%11585 citations counted in INSPIRE as of 05 May 2023

%\cite{Borzumati:1986qx}
\bibitem{Borzumati:1986qx}
F.~Borzumati and A.~Masiero,
%``Large Muon and electron Number Violations in Supergravity Theories,''
Phys. Rev. Lett. \textbf{57} (1986), 961
doi:10.1103/PhysRevLett.57.961
%713 citations counted in INSPIRE as of 05 May 2023

%\cite{Barbieri:1995tw}
\bibitem{Barbieri:1995tw}
R.~Barbieri, L.~J.~Hall and A.~Strumia,
%``Violations of lepton flavor and CP in supersymmetric unified theories,''
Nucl. Phys. B \textbf{445} (1995), 219-251
doi:10.1016/0550-3213(95)00208-A
[arXiv:hep-ph/9501334 [hep-ph]].
%574 citations counted in INSPIRE as of 08 May 2023

%\cite{Goldberg:1996vd}
\bibitem{Goldberg:1996vd}
H.~Goldberg and M.~E.~Gomez,
%``How Georgi-Jarlskog and SUSY SO(10) imply a measurable rate for mu ---\ensuremath{>} e gamma,''
Nucl. Phys. B Proc. Suppl. \textbf{52} (1997), 163-166
doi:10.1016/S0920-5632(96)00554-3
[arXiv:hep-ph/9606446 [hep-ph]].
%3 citations counted in INSPIRE as of 08 May 2023

\bibitem{ATLAS}
https://twiki.cern.ch/twiki/bin/view/AtlasPublic

\bibitem{CMS}
https://twiki.cern.ch/twiki/bin/view/CMSPublic/PhysicsResultsSUS 


%\cite{Cannoni:2015zmn}
\bibitem{Cannoni:2015zmn}
M.~Cannoni, J.~Ellis, M.~E.~G\'omez, S.~Lola and R.~Ruiz de Austri,
%``Supersymmetry Searches in GUT Models with Non-Universal Scalar Masses,''
JCAP \textbf{03} (2016), 041
doi:10.1088/1475-7516/2016/03/041
[arXiv:1511.06205 [hep-ph]].
%12 citations counted in INSPIRE as of 06 May 2023

%\cite{Gomez:2018zzw}
\bibitem{Gomez:2018zzw}
M.~E.~G\'omez, S.~Lola, R.~Ruiz De Austri and Q.~Shafi,
%``Dark matter, sparticle spectroscopy and muon $(g-2)$ in $SU(4)_c \times SU(2)_L \times SU(2)_R$,''
JHEP \textbf{10} (2018), 062
doi:10.1007/JHEP10(2018)062
[arXiv:1806.06220 [hep-ph]].
%6 citations counted in INSPIRE as of 06 May 2023

%\cite{Gomez:2018efz}
\bibitem{Gomez:2018efz}
M.~E.~Gomez, S.~Lola, R.~Ruiz de Austri and Q.~Shafi,
%``Confronting SUSY GUT with Dark Matter, Sparticle Spectroscopy and Muon $(g-2)$,''
Front. in Phys. \textbf{6} (2018), 127
doi:10.3389/fphy.2018.00127
[arXiv:1806.11152 [hep-ph]].
%5 citations counted in INSPIRE as of 06 May 2023

%\cite{Ellis:2020jfc}
\bibitem{Ellis:2020jfc}
J.~Ellis, M.~E.~Gomez, S.~Lola, R.~Ruiz de Austri and Q.~Shafi,
%``Confronting Grand Unification with Lepton Flavour Violation, Dark Matter and LHC Data,''
JHEP \textbf{09} (2020), 197
doi:10.1007/JHEP09(2020)197
[arXiv:2002.11057 [hep-ph]].
%5 citations counted in INSPIRE as of 06 May 2023

%\cite{ATLAS:2012yve}
\bibitem{ATLAS:2012yve}
G.~Aad \textit{et al.} [ATLAS],
%``Observation of a new particle in the search for the Standard Model Higgs boson with the ATLAS detector at the LHC,''
Phys. Lett. B \textbf{716} (2012), 1-29
doi:10.1016/j.physletb.2012.08.020
[arXiv:1207.7214 [hep-ex]].
%14214 citations counted in INSPIRE as of 06 May 2023

%\cite{CMS:2013btf}
\bibitem{CMS:2013btf}
S.~Chatrchyan \textit{et al.} [CMS],
%``Observation of a New Boson with Mass Near 125 GeV in $pp$ Collisions at $\sqrt{s}$ = 7 and 8 TeV,''
JHEP \textbf{06} (2013), 081
doi:10.1007/JHEP06(2013)081
[arXiv:1303.4571 [hep-ex]].
%1121 citations counted in INSPIRE as of 06 May 2023

%\cite{Carena:2011aa}
\bibitem{Carena:2011aa}
M.~Carena, S.~Gori, N.~R.~Shah and C.~E.~M.~Wagner,
%``A 125 GeV SM-like Higgs in the MSSM and the $\gamma \gamma$ rate,''
JHEP \textbf{03} (2012), 014
doi:10.1007/JHEP03(2012)014
[arXiv:1112.3336 [hep-ph]].
%428 citations counted in INSPIRE as of 06 May 2023







%\cite{Chakraborti:2021dli}
\bibitem{Chakraborti:2021dli}
M.~Chakraborti, S.~Heinemeyer and I.~Saha,
%``The new \textquotedblleft{}MUON G-2\textquotedblright{} result and supersymmetry,''
Eur. Phys. J. C \textbf{81} (2021) no.12, 1114
doi:10.1140/epjc/s10052-021-09900-4
[arXiv:2104.03287 [hep-ph]].
%60 citations counted in INSPIRE as of 07 May 2023



%\cite{Aboubrahim:2021xfi}
\bibitem{Aboubrahim:2021xfi}
A.~Aboubrahim, M.~Klasen and P.~Nath,
%``What the Fermilab muon $g-$2 experiment tells us about discovering supersymmetry at high luminosity and high energy upgrades to the LHC,''
Phys. Rev. D \textbf{104} (2021) no.3, 035039
doi:10.1103/PhysRevD.104.035039
[arXiv:2104.03839 [hep-ph]].
%41 citations counted in INSPIRE as of 07 May 2023

%\cite{Baer:2021aax}
\bibitem{Baer:2021aax}
H.~Baer, V.~Barger and H.~Serce,
%``Anomalous muon magnetic moment, supersymmetry, naturalness, LHC search limits and the landscape,''
Phys. Lett. B \textbf{820} (2021), 136480
doi:10.1016/j.physletb.2021.136480
[arXiv:2104.07597 [hep-ph]].
%43 citations counted in INSPIRE as of 07 May 2023

%\cite{Wang:2021bcx}
\bibitem{Wang:2021bcx}
F.~Wang, L.~Wu, Y.~Xiao, J.~M.~Yang and Y.~Zhang,
%``GUT-scale constrained SUSY in light of new muon g-2 measurement,''
Nucl. Phys. B \textbf{970} (2021), 115486
doi:10.1016/j.nuclphysb.2021.115486
[arXiv:2104.03262 [hep-ph]].
%70 citations counted in INSPIRE as of 07 May 2023

%\cite{Altin:2017sxx}
\bibitem{Altin:2017sxx}
Z.~Alt\i{}n, \"O.~\"Ozdal and C.~S.~Un,
%``Muon g-2 in an alternative quasi-Yukawa unification with a less fine-tuned seesaw mechanism,''
Phys. Rev. D \textbf{97} (2018) no.5, 055007
doi:10.1103/PhysRevD.97.055007
[arXiv:1703.00229 [hep-ph]].
%14 citations counted in INSPIRE as of 07 May 2023

%\cite{Han:2020exx}
\bibitem{Han:2020exx}
C.~Han, M.~L.~L\'opez-Ib\'a\~nez, A.~Melis, \'O.~Vives, L.~Wu and J.~M.~Yang,
%``LFV and (g-2) in non-universal SUSY models with light higgsinos,''
JHEP \textbf{05} (2020), 102
doi:10.1007/JHEP05(2020)102
[arXiv:2003.06187 [hep-ph]].
%17 citations counted in INSPIRE as of 07 May 2023


%\cite{Li:2021pnt}
\bibitem{Li:2021pnt}
Z.~Li, G.~L.~Liu, F.~Wang, J.~M.~Yang and Y.~Zhang,
%``Gluino-SUGRA scenarios in light of FNAL muon g \textendash{} 2 anomaly,''
JHEP \textbf{12} (2021), 219
doi:10.1007/JHEP12(2021)219
[arXiv:2106.04466 [hep-ph]].
%29 citations counted in INSPIRE as of 07 May 2023

%\cite{Ellis:2021zmg}
\bibitem{Ellis:2021zmg}
J.~Ellis, J.~L.~Evans, N.~Nagata, D.~V.~Nanopoulos and K.~A.~Olive,
%``Flipped $\mathbf {g_\mu - 2}$,''
Eur. Phys. J. C \textbf{81} (2021) no.12, 1079
doi:10.1140/epjc/s10052-021-09829-8
[arXiv:2107.03025 [hep-ph]].
%15 citations counted in INSPIRE as of 07 May 2023

%\cite{Athron:2021iuf}
\bibitem{Athron:2021iuf}
P.~Athron, C.~Bal\'azs, D.~H.~J.~Jacob, W.~Kotlarski, D.~St\"ockinger and H.~St\"ockinger-Kim,
%``New physics explanations of a$_{μ}$ in light of the FNAL muon g \ensuremath{-} 2 measurement,''
JHEP \textbf{09} (2021), 080
doi:10.1007/JHEP09(2021)080
[arXiv:2104.03691 [hep-ph]].
%186 citations counted in INSPIRE as of 07 May 2023


%\cite{Chakraborti:2021bmv}
\bibitem{Chakraborti:2021bmv}
M.~Chakraborti, L.~Roszkowski and S.~Trojanowski,
%``GUT-constrained supersymmetry and dark matter in light of the new $(g-2)_\mu$ determination,''
JHEP \textbf{05} (2021), 252
doi:10.1007/JHEP05(2021)252
[arXiv:2104.04458 [hep-ph]].
%46 citations counted in INSPIRE as of 07 May 2023

%\cite{Endo:2021zal}
\bibitem{Endo:2021zal}
M.~Endo, K.~Hamaguchi, S.~Iwamoto and T.~Kitahara,
%``Supersymmetric interpretation of the muon g \textendash{} 2 anomaly,''
JHEP \textbf{07} (2021), 075
doi:10.1007/JHEP07(2021)075
[arXiv:2104.03217 [hep-ph]].
%69 citations counted in INSPIRE as of 07 May 2023

%\cite{Iwamoto:2021aaf}
\bibitem{Iwamoto:2021aaf}
S.~Iwamoto, T.~T.~Yanagida and N.~Yokozaki,
%``Wino-Higgsino dark matter in MSSM from the g \ensuremath{-} 2 anomaly,''
Phys. Lett. B \textbf{823} (2021), 136768
doi:10.1016/j.physletb.2021.136768
[arXiv:2104.03223 [hep-ph]].
%30 citations counted in INSPIRE as of 07 May 2023

%\cite{Baum:2021qzx}
\bibitem{Baum:2021qzx}
S.~Baum, M.~Carena, N.~R.~Shah and C.~E.~M.~Wagner,
%``The tiny (g-2) muon wobble from small-$\mu$ supersymmetry,''
JHEP \textbf{01} (2022), 025
doi:10.1007/JHEP01(2022)025
[arXiv:2104.03302 [hep-ph]].
%62 citations counted in INSPIRE as of 07 May 2023

%\cite{Frank:2021nkq}
\bibitem{Frank:2021nkq}
M.~Frank, Y.~Hi\c{c}y\i{}lmaz, S.~Mondal, \"O.~\"Ozdal and C.~S.~\"Un,
%``Electron and muon magnetic moments and implications for dark matter and model characterisation in non-universal U(1)' supersymmetric models,''
JHEP \textbf{10} (2021), 063
doi:10.1007/JHEP10(2021)063
[arXiv:2107.04116 [hep-ph]].
%18 citations counted in INSPIRE as of 07 May 2023

%\cite{Heinemeyer:2021opc}
\bibitem{Heinemeyer:2021opc}
S.~Heinemeyer, E.~Kpatcha, I.~Lara, D.~E.~L\'opez-Fogliani, C.~Mu\~noz and N.~Nagata,
%``The new $(g-2)_\mu $ result and the $\mu \nu $SSM,''
Eur. Phys. J. C \textbf{81} (2021) no.9, 802
doi:10.1140/epjc/s10052-021-09601-y
[arXiv:2104.03294 [hep-ph]].
%26 citations counted in INSPIRE as of 07 May 2023










%\cite{Akula:2013ioa}
\bibitem{Akula:2013ioa}
S.~Akula and P.~Nath,
%``Gluino-driven radiative breaking, Higgs boson mass, muon g-2, and the Higgs diphoton decay in supergravity unification,''
Phys. Rev. D \textbf{87} (2013) no.11, 115022
doi:10.1103/PhysRevD.87.115022
[arXiv:1304.5526 [hep-ph]].
%91 citations counted in INSPIRE as of 26 Apr 2023

%\cite{Li:2021pnt}
\bibitem{Li:2021pnt}
Z.~Li, G.~L.~Liu, F.~Wang, J.~M.~Yang and Y.~Zhang,
%``Gluino-SUGRA scenarios in light of FNAL muon g \textendash{} 2 anomaly,''
JHEP \textbf{12} (2021), 219
doi:10.1007/JHEP12(2021)219
[arXiv:2106.04466 [hep-ph]].
%28 citations counted in INSPIRE as of 26 Apr 2023

%\cite{Gomez:2022qrb}
\bibitem{Gomez:2022qrb}
M.~E.~Gomez, Q.~Shafi, A.~Tiwari and C.~S.~Un,
%``Muon $\mathbf {g-2}$, neutralino dark matter and stau NLSP,''
Eur. Phys. J. C \textbf{82} (2022) no.6, 561
doi:10.1140/epjc/s10052-022-10507-6
[arXiv:2202.06419 [hep-ph]].
%11 citations counted in INSPIRE as of 06 May 2023




%\cite{Gomez:1998wj}
\bibitem{Gomez:1998wj}
M.~E.~Gomez, G.~K.~Leontaris, S.~Lola and J.~D.~Vergados,
%``U(1) textures and lepton flavor violation,''
Phys. Rev. D \textbf{59} (1999), 116009
doi:10.1103/PhysRevD.59.116009
[arXiv:hep-ph/9810291 [hep-ph]].
%111 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Gomez:2010ga}
\bibitem{Gomez:2010ga}
M.~E.~Gomez, S.~Lola, P.~Naranjo and J.~Rodriguez-Quintero,
%``Suppression of Lepton Flavour Violation from Quantum Corrections above $M_{GUT}$,''
JHEP \textbf{06} (2010), 053
doi:10.1007/JHEP06(2010)053
[arXiv:1003.4937 [hep-ph]].
%9 citations counted in INSPIRE as of 15 Jan 2023




%\cite{King:2004tx}
\bibitem{King:2004tx}
S.~F.~King, I.~N.~R.~Peddie, G.~G.~Ross, L.~Velasco-Sevilla and O.~Vives,
%``Kahler corrections and softly broken family symmetries,''
JHEP \textbf{07} (2005), 049
doi:10.1088/1126-6708/2005/07/049
[arXiv:hep-ph/0407012 [hep-ph]].
%48 citations counted in INSPIRE as of 27 May 2022

%\cite{Olive:2008vv}
\bibitem{Olive:2008vv}
K.~A.~Olive and L.~Velasco-Sevilla,
%``Constraints on Supersymmetric Flavour Models from b ---\ensuremath{>} s gamma,''
JHEP \textbf{05} (2008), 052
doi:10.1088/1126-6708/2008/05/052
[arXiv:0801.0428 [hep-ph]].
%19 citations counted in INSPIRE as of 29 May 2022



%\cite{Das:2016czs}
\bibitem{Das:2016czs}
D.~Das, M.~L.~L\'opez-Ib\'a\~nez, M.~J.~P\'erez and O.~Vives,
%``Effective theories of flavor and the nonuniversal MSSM,''
Phys. Rev. D \textbf{95} (2017) no.3, 035001
doi:10.1103/PhysRevD.95.035001
[arXiv:1607.06827 [hep-ph]].
%10 citations counted in INSPIRE as of 27 May 2022

%\cite{Ellis:2015dra}
\bibitem{Ellis:2015dra}
S.~A.~R.~Ellis and G.~L.~Kane,
%``Lepton Flavour Violation via the K\"ahler Potential in Compactified M-Theory,''
[arXiv:1505.04191 [hep-ph]].
%3 citations counted in INSPIRE as of 10 May 2023

%\cite{Ellis:2016qra}
\bibitem{Ellis:2016qra}
J.~Ellis, K.~Olive and L.~Velasco-Sevilla,
%``Maximal sfermion flavour violation in super-GUTs,''
Eur. Phys. J. C \textbf{76} (2016) no.10, 562
doi:10.1140/epjc/s10052-016-4398-9
[arXiv:1605.01398 [hep-ph]].
%7 citations counted in INSPIRE as of 10 May 2023



%\cite{Gomez:2022qrb}
\bibitem{Gomez:2022qrb}
M.~E.~Gomez, Q.~Shafi, A.~Tiwari and C.~S.~Un,
%``Muon $\mathbf {g-2}$, neutralino dark matter and stau NLSP,''
Eur. Phys. J. C \textbf{82} (2022) no.6, 561
doi:10.1140/epjc/s10052-022-10507-6
[arXiv:2202.06419 [hep-ph]].
%6 citations counted in INSPIRE as of 15 Jan 2023



%\cite{Moroi:1995yh}
\bibitem{Moroi:1995yh}
T.~Moroi,
%``The Muon anomalous magnetic dipole moment in the minimal supersymmetric standard model,''
Phys. Rev. D \textbf{53} (1996), 6565-6575
[erratum: Phys. Rev. D \textbf{56} (1997), 4424]
doi:10.1103/PhysRevD.53.6565
[arXiv:hep-ph/9512396 [hep-ph]].
%632 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Martin:2001st}
\bibitem{Martin:2001st}
S.~P.~Martin and J.~D.~Wells,
%``Muon Anomalous Magnetic Dipole Moment in Supersymmetric Theories,''
Phys. Rev. D \textbf{64} (2001), 035003
doi:10.1103/PhysRevD.64.035003
[arXiv:hep-ph/0103067 [hep-ph]].
%340 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Giudice:2012pf}
\bibitem{Giudice:2012pf}
G.~F.~Giudice, P.~Paradisi, A.~Strumia and A.~Strumia,
%``Correlation between the Higgs Decay Rate to Two Photons and the Muon g - 2,''
JHEP \textbf{10} (2012), 186
doi:10.1007/JHEP10(2012)186
[arXiv:1207.6393 [hep-ph]].
%82 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Stockinger:2006zn}
\bibitem{Stockinger:2006zn}
D.~Stockinger,
%``The Muon Magnetic Moment and Supersymmetry,''
J. Phys. G \textbf{34} (2007), R45-R92
doi:10.1088/0954-3899/34/2/R01
[arXiv:hep-ph/0609168 [hep-ph]].
%295 citations counted in INSPIRE as of 25 Jan 2023


%\cite{Fargnoli:2013zia}
\bibitem{Fargnoli:2013zia}
H.~Fargnoli, C.~Gnendiger, S.~Pa\ss{}ehr, D.~St\"ockinger and H.~St\"ockinger-Kim,
%``Two-loop corrections to the muon magnetic moment from fermion/sfermion loops in the MSSM: detailed results,''
JHEP \textbf{02} (2014), 070
doi:10.1007/JHEP02(2014)070
[arXiv:1311.1775 [hep-ph]].
%60 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Cho:2011rk}
\bibitem{Cho:2011rk}
G.~C.~Cho, K.~Hagiwara, Y.~Matsumoto and D.~Nomura,
%``The MSSM confronts the precision electroweak data and the muon g-2,''
JHEP \textbf{11} (2011), 068
doi:10.1007/JHEP11(2011)068
[arXiv:1104.1769 [hep-ph]].
%108 citations counted in INSPIRE as of 25 Jan 2023


%\cite{Carena:2012mw}
\bibitem{Carena:2012mw}
M.~Carena, S.~Gori, I.~Low, N.~R.~Shah and C.~E.~M.~Wagner,
%``Vacuum Stability and Higgs Diphoton Decays in the MSSM,''
JHEP \textbf{02} (2013), 114
doi:10.1007/JHEP02(2013)114
[arXiv:1211.6136 [hep-ph]].
%91 citations counted in INSPIRE as of 25 Jan 2023

%\cite{Gonzalez-Garcia:2021dve}
\bibitem{Gonzalez-Garcia:2021dve}
M.~C.~Gonzalez-Garcia, M.~Maltoni and T.~Schwetz,
%``NuFIT: Three-Flavour Global Analyses of Neutrino Oscillation Experiments,''
Universe \textbf{7} (2021) no.12, 459
doi:10.3390/universe7120459
[arXiv:2111.03086 [hep-ph]].
%60 citations counted in INSPIRE as of 12 May 2023


%\cite{Workman:2022ynf}
\bibitem{Workman:2022ynf}
R.~L.~Workman \textit{et al.} [Particle Data Group],
%``Review of Particle Physics,''
PTEP \textbf{2022} (2022), 083C01
doi:10.1093/ptep/ptac097
%3 citations counted in INSPIRE as of 12 Jul 2022


%\cite{Calibbi:2017uvl}
\bibitem{Calibbi:2017uvl}
L.~Calibbi and G.~Signorelli,
%``Charged Lepton Flavour Violation: An Experimental and Theoretical Introduction,''
Riv. Nuovo Cim. \textbf{41} (2018) no.2, 71-174
doi:10.1393/ncr/i2018-10144-0
[arXiv:1709.00294 [hep-ph]].
%188 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Vicente:2015cka}
\bibitem{Vicente:2015cka}
A.~Vicente,
%``Lepton flavor violation beyond the MSSM,''
Adv. High Energy Phys. \textbf{2015} (2015), 686572
doi:10.1155/2015/686572
[arXiv:1503.08622 [hep-ph]].
%34 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Hisano:1995cp}
\bibitem{Hisano:1995cp}
J.~Hisano, T.~Moroi, K.~Tobe and M.~Yamaguchi,
%``Lepton flavor violation via right-handed neutrino Yukawa couplings in supersymmetric standard model,''
Phys. Rev. D \textbf{53} (1996), 2442-2459
doi:10.1103/PhysRevD.53.2442
[arXiv:hep-ph/9510309 [hep-ph]].
%759 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Froggatt:1978nt}
\bibitem{Froggatt:1978nt}
C.~D.~Froggatt and H.~B.~Nielsen,
%``Hierarchy of Quark Masses, Cabibbo Angles and CP Violation,''
Nucl. Phys. B \textbf{147} (1979), 277-298
doi:10.1016/0550-3213(79)90316-X
%1936 citations counted in INSPIRE as of 15 Jan 2023

%\cite{King:2004tx}
\bibitem{King:2004tx}
S.~F.~King, I.~N.~R.~Peddie, G.~G.~Ross, L.~Velasco-Sevilla and O.~Vives,
%``Kahler corrections and softly broken family symmetries,''
JHEP \textbf{07} (2005), 049
doi:10.1088/1126-6708/2005/07/049
[arXiv:hep-ph/0407012 [hep-ph]].
%48 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Super-Kamiokande:2010orq}
\bibitem{Super-Kamiokande:2010orq}
R.~Wendell \textit{et al.} [Super-Kamiokande],
%``Atmospheric neutrino oscillation analysis with sub-leading effects in Super-Kamiokande I, II, and III,''
Phys. Rev. D \textbf{81} (2010), 092004
doi:10.1103/PhysRevD.81.092004
[arXiv:1002.3471 [hep-ex]].
%394 citations counted in INSPIRE as of 15 Jan 2023


%\cite{Coriano:2014wxa}
\bibitem{Coriano:2014wxa}
C.~Coriano, L.~Delle Rose and C.~Marzo,
%``Stability constraints of the scalar potential in extensions of the Standard Model with TeV scale right handed neutrinos,''
Nucl. Part. Phys. Proc. \textbf{265-266} (2015), 311-313
doi:10.1016/j.nuclphysbps.2015.06.078
[arXiv:1411.7168 [hep-ph]].
%3 citations counted in INSPIRE as of 03 Mar 2023

%\cite{Khalil:2010zza}
\bibitem{Khalil:2010zza}
S.~Khalil and H.~Okada,
%``TeV scale B-L extension of the standard model,''
Prog. Theor. Phys. Suppl. \textbf{180} (2010), 35-47
doi:10.1143/PTPS.180.35
%3 citations counted in INSPIRE as of 03 Mar 2023

%\cite{Abbas:2007ag}
\bibitem{Abbas:2007ag}
M.~Abbas and S.~Khalil,
%``Neutrino masses, mixing and leptogenesis in TeV scale $B$ - L extension of the standard model,''
JHEP \textbf{04} (2008), 056
doi:10.1088/1126-6708/2008/04/056
[arXiv:0707.0841 [hep-ph]].
%52 citations counted in INSPIRE as of 03 Mar 2023

%\cite{Pati:1974yy}
\bibitem{Pati:1974yy}
J.~C.~Pati and A.~Salam,
%``Lepton Number as the Fourth Color,''
Phys. Rev. D \textbf{10} (1974), 275-289
[erratum: Phys. Rev. D \textbf{11} (1975), 703-703]
doi:10.1103/PhysRevD.10.275
%5386 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Lazarides:1980tg}
\bibitem{Lazarides:1980tg}
G.~Lazarides and Q.~Shafi,
%``Comments on 'Monopole Charges in Unified Gauge Theories',''
Nucl. Phys. B \textbf{189} (1981), 393
CERN-TH-2958.
%8 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Kibble:1982ae}
\bibitem{Kibble:1982ae}
T.~W.~B.~Kibble, G.~Lazarides and Q.~Shafi,
%``Strings in SO(10),''
Phys. Lett. B \textbf{113} (1982), 237-239
doi:10.1016/0370-2693(82)90829-2
%229 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Babu:1992ia}
\bibitem{Babu:1992ia}
K.~S.~Babu and R.~N.~Mohapatra,
%``Predictive neutrino spectrum in minimal SO(10) grand unification,''
Phys. Rev. Lett. \textbf{70} (1993), 2845-2848
doi:10.1103/PhysRevLett.70.2845
[arXiv:hep-ph/9209215 [hep-ph]].
%473 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Anderson:1993fe}
\bibitem{Anderson:1993fe}
G.~Anderson, S.~Raby, S.~Dimopoulos, L.~J.~Hall and G.~D.~Starkman,
%``A Systematic SO(10) operator analysis for fermion masses,''
Phys. Rev. D \textbf{49} (1994), 3660-3690
doi:10.1103/PhysRevD.49.3660
[arXiv:hep-ph/9308333 [hep-ph]].
%278 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Drees:1986vd}
\bibitem{Drees:1986vd}
M.~Drees,
%``Intermediate Scale Symmetry Breaking and the Spectrum of Super Partners in Superstring Inspired Supergravity Models,''
Phys. Lett. B \textbf{181} (1986), 279-282
doi:10.1016/0370-2693(86)90046-8
%177 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Kawamura:1993uf}
\bibitem{Kawamura:1993uf}
Y.~Kawamura, H.~Murayama and M.~Yamaguchi,
%``Probing symmetry breaking pattern using sfermion masses,''
Phys. Lett. B \textbf{324} (1994), 52-58
doi:10.1016/0370-2693(94)00107-3
[arXiv:hep-ph/9402254 [hep-ph]].
%126 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Kolda:1995iw}
\bibitem{Kolda:1995iw}
C.~F.~Kolda and S.~P.~Martin,
%``Low-energy supersymmetry with D term contributions to scalar masses,''
Phys. Rev. D \textbf{53} (1996), 3871-3883
doi:10.1103/PhysRevD.53.3871
[arXiv:hep-ph/9503445 [hep-ph]].
%128 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Miller:2012vn}
\bibitem{Miller:2012vn}
D.~J.~Miller, A.~P.~Morais and P.~N.~Pandita,
%``Constraining Grand Unification using first and second generation sfermions,''
Phys. Rev. D \textbf{87} (2013) no.1, 015007
doi:10.1103/PhysRevD.87.015007
[arXiv:1208.5906 [hep-ph]].
%19 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Babu:2005ui}
\bibitem{Babu:2005ui}
K.~S.~Babu, T.~Enkhbat and B.~Mukhopadhyaya,
%``Split supersymmetry from anomalous U(1),''
Nucl. Phys. B \textbf{720} (2005), 47-63
doi:10.1016/j.nuclphysb.2005.05.006
[arXiv:hep-ph/0501079 [hep-ph]].
%44 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Kibble:1982dd}
\bibitem{Kibble:1982dd}
T.~W.~B.~Kibble, G.~Lazarides and Q.~Shafi,
%``Walls Bounded by Strings,''
Phys. Rev. D \textbf{26} (1982), 435
doi:10.1103/PhysRevD.26.435
%285 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Lazarides:1985my}
\bibitem{Lazarides:1985my}
G.~Lazarides and Q.~Shafi,
%``SUPERCONDUCTING MEMBRANES,''
Phys. Lett. B \textbf{159} (1985), 261-264
doi:10.1016/0370-2693(85)90246-1
%35 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Babu:2016bmy}
\bibitem{Babu:2016bmy}
K.~S.~Babu, B.~Bajc and S.~Saad,
%``Yukawa Sector of Minimal SO(10) Unification,''
JHEP \textbf{02} (2017), 136
doi:10.1007/JHEP02(2017)136
[arXiv:1612.04329 [hep-ph]].
%58 citations counted in INSPIRE as of 15 Jan 2023

%\cite{Kibble:1982dd}
\bibitem{Kibble:1982dd}
T.~W.~B.~Kibble, G.~Lazarides and Q.~Shafi,
%``Walls Bounded by Strings,''
Phys. Rev. D \textbf{26} (1982), 435
doi:10.1103/PhysRevD.26.435
%285 citations counted in INSPIRE as of 15 Jan 2023

%\cite{ParticleDataGroup:2022pth}
\bibitem{ParticleDataGroup:2022pth}
R.~L.~Workman \textit{et al.} [Particle Data Group],
%``Review of Particle Physics,''
PTEP \textbf{2022} (2022), 083C01
doi:10.1093/ptep/ptac097
%719 citations counted in INSPIRE as of 03 Mar 2023


\bibitem{MagdaRoss} 

\bibitem{KingVelasco} 

\bibitem{moretextures} 
\bibitem{SU5tex} 
%\cite{Olive:2008vv} 
\bibitem{Olive:2008vv} 
K.~A.~Olive and L.~Velasco-Sevilla,
%``Constraints on Supersymmetric Flavour Models from b ---\ensuremath{>} s gamma,''
JHEP \textbf{05} (2008), 052
doi:10.1088/1126-6708/2008/05/052 
[arXiv:0801.0428 [hep-ph]].
%19 citations counted in INSPIRE as of 28 Feb 2023

%\cite{King:2000ge} 
\bibitem{King:2000ge} 
S.~F.~King and M.~Oliveira, 
%``Neutrino masses and mixing angles in a realistic string inspired model,'' 
Phys. Rev. D \textbf{63} (2001), 095004 doi:10.1103/PhysRevD.63.095004 
[arXiv:hep-ph/0009287 [hep-ph]]. 
%38 citations counted in INSPIRE as of 28 Feb 2023

%\cite{Das:2016czs}
\bibitem{Das:2016czs}
D.~Das, M.~L.~L\'opez-Ib\'a\~nez, M.~J.~P\'erez and O.~Vives,
%``Effective theories of flavor and the nonuniversal MSSM,''
Phys. Rev. D \textbf{95} (2017) no.3, 035001
doi:10.1103/PhysRevD.95.035001
[arXiv:1607.06827 [hep-ph]].
%10 citations counted in INSPIRE as of 03 Mar 2023

%\cite{Dent:2004dn} 
\bibitem{Dent:2004dn} 
T.~Dent, G.~Leontaris and J.~Rizos, 
%``Fermion masses and proton decay in string-inspired SU(4) x SU(2)**2 x U(1)(X),'' 
Phys. Lett. B \textbf{605} (2005), 399-405 doi:10.1016/j.physletb.2004.11.032 
[arXiv:hep-ph/0407151 [hep-ph]]. 
%11 citations counted in INSPIRE as of 28 Feb 2023

%\cite{Porod:2003um} 
\bibitem{Porod:2003um} 
W.~Porod,
%``SPheno, a program for calculating supersymmetric spectra, SUSY particle decays and SUSY particle production at e+ e- colliders,'' Comput. Phys. Commun. \textbf{153} (2003), 275-315 doi:10.1016/S0010-4655(03)00222-4
[arXiv:hep-ph/0301101 [hep-ph]]. 
%1155 citations counted in INSPIRE as of 28 Feb 2023

%\cite{Porod:2011nf} 
\bibitem{Porod:2011nf} 
W.~Porod and F.~Staub, 
%``SPheno 3.1: Extensions including flavour, CP-phases and models beyond the MSSM,''
Comput. Phys. Commun. \textbf{183} (2012), 2458-2469
doi:10.1016/j.cpc.2012.05.021 
[arXiv:1104.1573 [hep-ph]]. 
%817 citations counted in INSPIRE as of 28 Feb 2023

%\cite{Staub:2008uz} 
\bibitem{Staub:2008uz} 
F.~Staub, 
%``SARAH,'' 
[arXiv:0806.0538 [hep-ph]]. 
%441 citations counted in INSPIRE as of 28 Feb 2023

%\cite{Ellwanger:1999bv}
\bibitem{Ellwanger:1999bv} 
U.~Ellwanger and C.~Hugonie, 
%``Constraints from charge and color breaking minima in the (M+1)SSM,'' 
Phys. Lett. B \textbf{457} (1999), 299-306 doi:10.1016/S0370-2693(99)00546-8 
[arXiv:hep-ph/9902401 [hep-ph]]. 
%39 citations counted in INSPIRE as of 28 Feb 2023

%\cite{Camargo-Molina:2013qva} 
\bibitem{Camargo-Molina:2013qva} 
J.~E.~Camargo-Molina, B.~O'Leary, W.~Porod and F.~Staub, 
%``$\mathbf{Vevacious}$: A Tool For Finding The Global Minima Of One-Loop Effective Potentials With Many Scalars,'' 
Eur. Phys. J. C \textbf{73} (2013) no.10, 2588 doi:10.1140/epjc/s10052-013-2588-2 [arXiv:1307.1477 [hep-ph]].
%151 citations counted in INSPIRE as of 28 Feb 2023

%\cite{Camargo-Molina:2013sta} 
\bibitem{Camargo-Molina:2013sta} 
J.~E.~Camargo-Molina, B.~O'Leary, W.~Porod and F.~Staub, 
%``Stability of the CMSSM against sfermion VEVs,'' JHEP \textbf{12} (2013), 103 doi:10.1007/JHEP12(2013)103 [arXiv:1309.7212 [hep-ph]]. 
%100 citations counted in INSPIRE as of 28 Feb 2023

%\cite{Belanger:2009ti} 
\bibitem{Belanger:2009ti} 
G.~Belanger, F.~Boudjema, A.~Pukhov and R.~K.~Singh, 
%``Constraining the MSSM with universal gaugino masses and implication for searches at the LHC,'' JHEP \textbf{11} (2009), 026 
doi:10.1088/1126-6708/2009/11/026 [arXiv:0906.5048 [hep-ph]]. 
%75 citations counted in INSPIRE as of 28 Feb 2023

%\cite{Baer:2008jn} 
\bibitem{Baer:2008jn} 
H.~Baer, S.~Kraml, S.~Sekmen and H.~Summy, 
%``Dark matter allowed scenarios for Yukawa-unified SO(10) SUSY GUTs,'' 
JHEP \textbf{03} (2008), 056 
doi:10.1088/1126-6708/2008/03/056 [arXiv:0801.1831 [hep-ph]]. 
%137 citations counted in INSPIRE as of 28 Feb 2023

%\cite{Baer:2008jn}
\bibitem{Baer:2008jn}
H.~Baer, S.~Kraml, S.~Sekmen and H.~Summy,
%``Dark matter allowed scenarios for Yukawa-unified SO(10) SUSY GUTs,''
JHEP \textbf{03} (2008), 056
doi:10.1088/1126-6708/2008/03/056
[arXiv:0801.1831 [hep-ph]].
%137 citations counted in INSPIRE as of 28 Feb 2023

%\cite{Trotta:2008bp}
\bibitem{Trotta:2008bp}
R.~Trotta, F.~Feroz, M.~P.~Hobson, L.~Roszkowski and R.~Ruiz de Austri,
%``The Impact of priors and observables on parameter inferences in the Constrained MSSM,''
JHEP \textbf{12} (2008), 024
doi:10.1088/1126-6708/2008/12/024
[arXiv:0809.3792 [hep-ph]].
%227 citations counted in INSPIRE as of 28 Feb 2023

%\cite{Martin:1997ns}
\bibitem{Martin:1997ns}
S.~P.~Martin,
%``A Supersymmetry primer,''
Adv. Ser. Direct. High Energy Phys. \textbf{18} (1998), 1-98
doi:10.1142/9789812839657\_0001
[arXiv:hep-ph/9709356 [hep-ph]].
%4582 citations counted in INSPIRE as of 09 Feb 2023

%\cite{Ibanez:1984vq}
\bibitem{Ibanez:1984vq}
L.~E.~Ibanez, C.~Lopez and C.~Munoz,
%``The Low-Energy Supersymmetric Spectrum According to N=1 Supergravity Guts,''
Nucl. Phys. B \textbf{256} (1985), 218-252
doi:10.1016/0550-3213(85)90393-1
%376 citations counted in INSPIRE as of 09 Feb 2023

%\cite{Planck:2018vyg}
\bibitem{Planck:2018vyg}
N.~Aghanim \textit{et al.} [Planck],
%``Planck 2018 results. VI. Cosmological parameters,''
Astron. Astrophys. \textbf{641} (2020), A6
[erratum: Astron. Astrophys. \textbf{652} (2021), C4]
doi:10.1051/0004-6361/201833910
[arXiv:1807.06209 [astro-ph.CO]].
%9788 citations counted in INSPIRE as of 12 Feb 2023

%\cite{Hisano:2010re}
\bibitem{Hisano:2010re}
J.~Hisano and S.~Sugiyama,
%``Charge-breaking constraints on left-right mixing of stau's,''
Phys. Lett. B \textbf{696} (2011), 92-96
[erratum: Phys. Lett. B \textbf{719} (2013), 472-473]
doi:10.1016/j.physletb.2010.12.013
[arXiv:1011.0260 [hep-ph]].
%76 citations counted in INSPIRE as of 28 Feb 2023

%\cite{Kitahara:2013lfa}
\bibitem{Kitahara:2013lfa}
T.~Kitahara and T.~Yoshinaga,
%``Stau with Large Mass Difference and Enhancement of the Higgs to Diphoton Decay Rate in the MSSM,''
JHEP \textbf{05} (2013), 035
doi:10.1007/JHEP05(2013)035
[arXiv:1303.0461 [hep-ph]].
%60 citations counted in INSPIRE as of 28 Feb 2023



\bibitem{Gomez:2015ila} M.~E.~Gomez, S.~Heinemeyer and M.~Rehman,
  %``Effects of Sfermion Mixing induced by RGE Running in the Minimal Flavor Violating CMSSM,''
  Eur.\ Phys.\ J.\ C {\bf 75} (2015) no.9,  434
  doi:10.1140/epjc/s10052-015-3654-8
  [arXiv:1501.02258 [hep-ph]].
  %%CITATION = doi:10.1140/epjc/s10052-015-3654-8;%%
  %4 citations counted in INSPIRE as of 19 Feb 2020 

%\cite{Casas:2001sr}
\bibitem{Casas:2001sr}
J.~A.~Casas and A.~Ibarra,
%``Oscillating neutrinos and $\mu \to e, \gamma$,''
Nucl. Phys. B \textbf{618} (2001), 171-204
doi:10.1016/S0550-3213(01)00475-8
[arXiv:hep-ph/0103065 [hep-ph]].
%1278 citations counted in INSPIRE as of 25 Feb 2023

%\cite{Ellis:2020jfc}
\bibitem{Ellis:2020jfc}
J.~Ellis, M.~E.~Gomez, S.~Lola, R.~Ruiz de Austri and Q.~Shafi,
%``Confronting Grand Unification with Lepton Flavour Violation, Dark Matter and LHC Data,''
JHEP \textbf{09} (2020), 197
doi:10.1007/JHEP09(2020)197
[arXiv:2002.11057 [hep-ph]].
%3 citations counted in INSPIRE as of 30 Apr 2021

%\cite{Cannoni:2013gq}
\bibitem{Cannoni:2013gq}
M.~Cannoni, J.~Ellis, M.~E.~Gomez and S.~Lola,
%``Neutrino textures and charged lepton flavour violation in light of $\theta_{13}$, MEG and LHC data,''
Phys. Rev. D \textbf{88} (2013) no.7, 075005
doi:10.1103/PhysRevD.88.075005
[arXiv:1301.6002 [hep-ph]].
%22 citations counted in INSPIRE as of 25 Feb 2023

%\cite{Gomez:2022qrb}
\bibitem{Gomez:2022qrb}
M.~E.~Gomez, Q.~Shafi, A.~Tiwari and C.~S.~Un,
%``Muon $\mathbf {g-2}$, neutralino dark matter and stau NLSP,''
Eur. Phys. J. C \textbf{82} (2022) no.6, 561
doi:10.1140/epjc/s10052-022-10507-6
[arXiv:2202.06419 [hep-ph]].
%8 citations counted in INSPIRE as of 27 Feb 2023
\bibitem{nanopoulos}


%\cite{ATLAS:2018ojr}
\bibitem{ATLAS:2018ojr}
M.~Aaboud \textit{et al.} [ATLAS],
%``Search for electroweak production of supersymmetric particles in final states with two or three leptons at $\sqrt{s}=13\,$TeV with the ATLAS detector,''
Eur. Phys. J. C \textbf{78} (2018) no.12, 995
doi:10.1140/epjc/s10052-018-6423-7
[arXiv:1803.02762 [hep-ex]].
%239 citations counted in INSPIRE as of 22 Oct 2023

%\cite{CMS:2018eqb}
\bibitem{CMS:2018eqb}
A.~M.~Sirunyan \textit{et al.} [CMS],
%``Search for supersymmetric partners of electrons and muons in proton-proton collisions at $\sqrt{s}=$ 13 TeV,''
Phys. Lett. B \textbf{790} (2019), 140-166
doi:10.1016/j.physletb.2019.01.005
[arXiv:1806.05264 [hep-ex]].
%117 citations counted in INSPIRE as of 22 Oct 2023








%\cite{CMS:2019zmn}
\bibitem{CMS:2019zmn}
A.~M.~Sirunyan \textit{et al.} [CMS],
%``Search for Supersymmetry with a Compressed Mass Spectrum in Events with a Soft $\tau$ Lepton, a Highly Energetic Jet, and Large Missing Transverse Momentum in Proton-Proton Collisions at $\sqrt{s}=$  TeV,''
Phys. Rev. Lett. \textbf{124} (2020) no.4, 041803
doi:10.1103/PhysRevLett.124.041803
[arXiv:1910.01185 [hep-ex]].
%28 citations counted in INSPIRE as of 22 Oct 2023

%\cite{Chakraborti:2020vjp}
\bibitem{Chakraborti:2020vjp}
M.~Chakraborti, S.~Heinemeyer and I.~Saha,
%``Improved $(g-2)_\mu$ Measurements and Supersymmetry,''
Eur. Phys. J. C \textbf{80} (2020) no.10, 984
doi:10.1140/epjc/s10052-020-08504-8
[arXiv:2006.15157 [hep-ph]].
%44 citations counted in INSPIRE as of 22 Oct 2023
